Maximizing Reachability Probabilities in Rectangular Automata with Random Clocks

This paper proposes an algorithm to maximize reachability probabilities for rectangular automata with random clocks via a history-dependent prophetic scheduler. This model class incorporates time-induced nondeterminism on discrete behavior and nondeterminism in the dynamic behavior. After computing reachable state sets via a forward flowpipe construction, we use backward refinement to compute maximum reachability probabilities. The feasibility of the presented approach is illustrated on a scalable model.

==> plots/data/100kSamples/results_detours0.dat <==
table_index,run_index,detours,tmax,jumps,chargingtype,type,probability,error_stat,error_infty,runtime_0,runtime_1,runtime_2,runtime_21,runtime_22,runtime_23,runtime_24,runtime_25,runtime_26,runtime_27,runtime_28,paths,tree_size
1,0,0,21,7,A,rectangular,0.0503536,8.76307e-05,0,4.49372,0.000170356,4.4935,0.105838,2.2376e-05,0.000136755,1.3371e-05,0.0195343,0.0668735,0.0121949,4.28874,2,8
2,3,0,21,7,A,singular,0.0266728,3.40482e-05,0,2.46578,0.000165881,2.46557,0.079806,2.2198e-05,0.000132069,1.2248e-05,0.0189602,0.0672004,0.0120579,2.28725,2,8
3,1,0,21,7,AB,rectangular,0.0648239,0.000119219,0,10.745,0.000183642,10.7448,0.142748,3.1279e-05,0.000180038,1.9886e-05,0.0310755,0.10421,0.020071,10.4463,3,12
4,4,0,21,7,AB,singular,0.0265343,9.47598e-05,0,11.6589,0.000231278,11.6586,0.144172,3.117e-05,0.000197514,2.0764e-05,0.0348869,0.109429,0.0203064,11.3494,3,12
5,2,0,21,7,ABC,rectangular,0.0666976,0.000128606,0,15.3086,0.000256653,15.3083,0.22898,3.8496e-05,0.000229071,2.7484e-05,0.0456206,0.145277,0.0283853,14.8596,4,16
6,5,0,21,7,ABC,singular,0.0265998,0.000112267,0,19.3762,0.000204957,19.3759,0.1969,3.9283e-05,0.000232552,2.6263e-05,0.0439699,0.179651,0.0424157,18.9125,4,16




==> plots/data/10MSamples/results_detours2_AB.dat <==
table_index,run_index,detours,tmax,jumps,chargingtype,type,probability,error_stat,error_infty,runtime_0,runtime_1,runtime_2,runtime_21,runtime_22,runtime_23,runtime_24,runtime_25,runtime_26,runtime_27,runtime_28,paths,tree_size
1,2,2,63,21,AB,singular,0.431565,0.00706381,0,298252,0.000904444,298252,238643,0.00383244,0.0283886,0.0036526,33419.8,666.043,18037.2,7485.98,139,536


==> plots/data/2MSamples/results_detours1.dat <==
table_index,run_index,detours,tmax,jumps,chargingtype,type,probability,error_stat,error_infty,runtime_0,runtime_1,runtime_2,runtime_21,runtime_22,runtime_23,runtime_24,runtime_25,runtime_26,runtime_27,runtime_28,paths,tree_size
1,10,1,42,14,A,rectangular,0.407864,0.00171464,0,484.5,0.000511162,484.499,14.4681,0.000140175,0.000943494,0.000126511,3.43187,4.24681,1.55762,460.793,10,38
2,3,1,42,14,A,singular,0.406624,0.000711971,0,245.213,0.000411324,245.213,8.99294,0.000182849,0.000958987,0.000126522,2.65116,4.35161,1.46308,227.752,10,38
3,11,1,42,14,AB,rectangular,0.42621,0.00167712,0,1166.49,0.000582331,1166.49,217.335,0.00035064,0.00224403,0.000308045,23.0716,14.5918,4.37582,907.117,23,89
4,4,1,42,14,AB,singular,0.424759,0.000670252,0,518.298,0.000445499,518.298,62.6021,0.000358508,0.00203142,0.000321404,13.2448,12.3997,3.88672,426.161,23,89
5,12,1,42,14,ABC,rectangular,0.429555,0.000613131,0,1800.63,0.00063445,1800.63,1129.83,0.000590611,0.0048764,0.000617602,71.6416,38.2766,11.0585,549.813,44,172
6,5,1,42,14,ABC,singular,0.429528,0.00167624,0,1720.16,0.000483417,1720.16,253.69,0.000603873,0.00382257,0.000567948,42.4398,28.3254,8.53976,1387.16,44,172

==> plots/data/results_detours2_A.dat <==
table_index,run_index,detours,tmax,jumps,chargingtype,type,probability,error_stat,error_infty,runtime_0,runtime_1,runtime_2,runtime_21,runtime_22,runtime_23,runtime_24,runtime_25,runtime_26,runtime_27,runtime_28,paths,tree_size
1,14,2,63,21,A,rectangular,0.402105,0.00332672,0,35570.3,0.00134174,35570.3,21246.8,0.00232109,0.00632164,0.000865107,7536.65,156.331,2523.46,4107.05,34,128
2,15,2,63,21,A,singular,0.408268,0.0037186,0,12187.8,0.000696631,12187.8,3970.24,0.000741509,0.00521476,0.000803544,2281.96,123.59,1657.76,4154.28,34,128
